Aeroelastic tailoring of stiffened cantilever plate using composites and structural layouts: A parametric study

This paper studies the aeroelasticity of a stiffened cantilever plate using composite material and novel structural layouts. A comprehensive parametric study is conducted to determine the influence of different design parameters on the aeroelastic boundaries. Design parameters include plate sweep angle, ply orientation, stringer cross-section, and stringer sweep angle. Nastran is used to run the aeroelastic analysis and the process is automated using Matlab. The structure of the plate is modelled using laminate elements whereas the stringers are modelled using the Euler-Bernoulli beam elements. The unsteady aerodynamic loads are modelled using Doublet Lattice Method (DLM) and the structural and aerodynamic meshes are connected using an Infinite plate surface (IPS) spline. A mesh sensitivity analysis is conducted to ensure fine meshes for the aerodynamics and structure. The study's findings demonstrate the benefits of employing forward swept (Fw) stringers since it increases flutter speed by almost 38% compared to the unswept stringers case and prevents divergence. Moreover, the static aeroelastic analysis illustrates that the utilization of Fw swept stringers can reduce the average tip displacement and tip twist effectively. T-shaped stringers are recommended to stiffen the plate due to their lower impact on the total mass of the plate. In some configurations, the structural layout has a much higher effect on the aeroelastic instabilities when compared to the material effect (ply orientation). However, results suggest combining both for some cases to get balanced washin and washout effects.

==> readme.txt <==
AER Author Template (CUP Journals)
------------------------------------------

The following files are available in aer.zip archive:

aer.cls				- This is the LaTeX2e class file for AER template
aer-guide.pdf		- This is PDF of Author Guide for AER template
aer-sample.pdf		- This is PDF file of sample LaTeX document for AER template
aer-sample.tex		- This is file of sample LaTeX document for AER template
fpo.eps				- Graphics file used in sample EPS format
fpo.pdf				- Graphics file used in sample PDF format
aer-template.tex	- Basic template of a TeX file

Happy TeXing!!!
Aptara

